Bonnet-Myers rigidity theorem for globally hyperbolic Lorentzian length spaces

We prove a synthetic Bonnet-Myers rigidity theorem for globally hyperbolic Lorentzian length spaces with global curvature bounded below by $K<0$ and an open distance realizer of length $L=\frac{\pi}{\sqrt{|K|}}$: It states that the space necessarily is a warped product with warping function $\cos:(-\frac{\pi}{2},\frac{\pi}{2})\to\mathbb{R}_+$. From this, one also sees that a globally hyperbolic spacetime with curvature bounded above by $K<0$ and an open distance realizer of length $L=\frac{\pi}{\sqrt{|K|}}$ is a warped product with warping function $\cos$.

==> tikz/angleEqCompAngleSetup.tikz <==
 \begin{tikzpicture}
\begin{scriptsize}
\coordinate [circle, fill=black, inner sep=0.7pt, label=360: {$x$}] (x) at (0,0);
\coordinate [circle, fill=black, inner sep=0.7pt, label=360: {$p$}] (p) at (-0.5,-1);
\coordinate (gplus) at (0,2);
\coordinate (gminus) at (0,-2);
\coordinate [inner sep=0.7pt, label=360: {$\gamma_+$}] (gp) at (0,1.5);
\coordinate [inner sep=0.7pt, label=360: {$\gamma_-$}] (gm) at (0,-1.5);
\coordinate [inner sep=0pt, label=135: {$\alpha$}] (al) at (-0.25,-0.5);
\end{scriptsize}
\draw (gminus)--(gplus);
\draw (p)--(x);
\draw pic[draw,angle radius={1.5*0.4cm},color=orange]{angle = p--x--gminus} pic[draw,angle radius={0.4cm},color=orange]{angle = gplus--x--p};
\end{tikzpicture}


==> tikz/someGeodesics.tikz <==
\begin{tikzpicture}
\draw [dash pattern=on 1pt off 1pt] (-4,pi/2)--(4,pi/2) (-4,-pi/2)--(4,-pi/2);
\draw[smooth,samples=100,domain=-pi/2:pi/2] plot[parametric] function{0,t}; % om=0
\draw[smooth,samples=1000,domain=-pi/2:pi/2] plot[parametric] function{asinh((sin(t)*sinh(1.0))/sqrt(1-(sin(t))**(2)*(cosh(1.0))**(2))),asin(sin(t)*cosh(1.0))};%om=1
\draw[smooth,samples=1000,domain=-pi/2:pi/2] plot[parametric] function{asinh((sin(t)*sinh(0.5))/sqrt(1-(sin(t))**(2)*(cosh(0.5))**(2))),asin(sin(t)*cosh(0.5))};%om=0.5
\draw[smooth,samples=1000,domain=-pi/2:pi/2] plot[parametric] function{-asinh((sin(t)*sinh(1.0))/sqrt(1-(sin(t))**(2)*(cosh(1.0))**(2))),asin(sin(t)*cosh(1.0))};%om=1
\draw[smooth,samples=1000,domain=-pi/2:pi/2] plot[parametric] function{-asinh((sin(t)*sinh(0.5))/sqrt(1-(sin(t))**(2)*(cosh(0.5))**(2))),asin(sin(t)*cosh(0.5))};%om=0.5
\end{tikzpicture}


==> tikz/stackingArgument.tikz <==
\begin{tikzpicture}[xscale=1.5,yscale=1.5]
\draw[dash pattern=on 1pt off 1pt] (-0.5,{pi/2}) -- (2,{pi/2});
\draw[dash pattern=on 1pt off 1pt] (-0.5,{-pi/2}) -- (2,{-pi/2});
\draw (0.,1.5707963267948966)-- (0.,-1.5707963267948966);

\begin{scriptsize}

\draw[dash pattern=on 1pt off 1pt,smooth,samples=1000,domain=0:-1.19] plot[parametric] function{asinh((sin(t)*sinh(0.3))/sqrt(1-(sin(t))**(2)*(cosh(0.3))**(2)))+1,asin(sin(t)*cosh(0.3))};%om=0.3
\draw[dash pattern=on 1pt off 1pt,smooth,samples=1000,domain=0:1.19] plot[parametric] function{asinh((sin(t)*sinh(-0.3))/sqrt(1-(sin(t))**(2)*(cosh(-0.3))**(2)))+1,asin(sin(t)*cosh(-0.3))};%om=-0.3
\coordinate [circle, fill=black, inner sep=0.7pt, label=180: {$\bar{y}_3^*$}] (y3*) at (0,1.1);
\coordinate [circle, fill=black, inner sep=0.7pt, label=180: {$\bar{y}_1^*$}] (y1*) at (0,-1.1);
\coordinate [circle, fill=black, inner sep=0.7pt, label=360: {$\bar{y}_2$}] (y2) at (1,0);
\coordinate [circle, fill=black, inner sep=0.7pt, label=180: {$\bar{p}$}] (p) at (0,-0.5);

\draw (p) -- (y2);

\draw[smooth,samples=1000,domain=0:-0.7] plot[parametric] function{asinh((sin(t)*sinh(0.3))/sqrt(1-(sin(t))**(2)*(cosh(0.3))**(2)))+1,asin(sin(t)*cosh(0.3))} circle(0.7pt) node[anchor=west]{$\bar y_{1}^0$} -- (p);%om=0.3
\draw[smooth,samples=1000,domain=0:0.7] plot[parametric] function{asinh((sin(t)*sinh(-0.3))/sqrt(1-(sin(t))**(2)*(cosh(-0.3))**(2)))+1,asin(sin(t)*cosh(-0.3))} circle(0.7pt) node[anchor=west]{$\bar y_{3}^0$} -- (p);%om=-0.3
\coordinate [circle, fill=black, inner sep=0.7pt, label=360: {$\bar{y}_2$}] (y2) at (1,0);
\end{scriptsize}

\end{tikzpicture}


==> tikz/stackingDomain.tikz <==
\begin{tikzpicture}
\draw[dash pattern=on 1pt off 1pt] (-2,{pi/2}) -- (0.5,{pi/2});
\draw[dash pattern=on 1pt off 1pt] (-2,{-pi/2}) -- (0.5,{-pi/2});
\draw (0.,1.5707963267948966)-- (0.,-1.5707963267948966);
\draw (1pt,1.1317283452505091)-- (1pt,1.5707963267948966);
\draw (1pt,-1.1317283452505091)-- (1pt,-1.5707963267948966);
\draw[color=red, dash pattern=on 1pt off 1pt, smooth,samples=100,domain=0.0:1.5] plot[parametric] function{-t,2*(atan((sin((0.0))+sqrt((sin((0.0)))**(2)+(cos((0.0))*cosh(t-1.5))**(2)-1))/(cos((0.0))*cosh(t-1.5)+1)))};
\draw[color=red, dash pattern=on 1pt off 1pt, smooth,samples=100,domain=0.0:1.5] plot[parametric] function{-t,2*(atan((sin((0.0))-sqrt((sin((0.0)))**(2)+(cos((0.0))*cosh(t-1.5))**(2)-1))/(cos((0.0))*cosh(t-1.5)+1)))};
\begin{scriptsize}
\coordinate [circle, fill=black, inner sep=0.7pt, label=270: {$p$}] (p) at (-1.5,0.);
\coordinate [circle, fill=black, inner sep=0.7pt, label=0: {$\gamma(s_+)$}] (p) at (0,1.1317283452505091);
\coordinate [circle, fill=black, inner sep=0.7pt, label=0: {$\gamma(s_-)$}] (p) at (0,-1.1317283452505091);
\end{scriptsize}
\end{tikzpicture}


==> tikz/stackingPrinciple.tikz <==
\begin{tikzpicture}[xscale=1.5,yscale=1.5]
%line \gamma
\draw (0,-pi/2) -- (0,pi/2);
\draw[dash pattern=on 1pt off 1pt] (-0.5,{pi/2}) -- (1.5,{pi/2});
\draw[dash pattern=on 1pt off 1pt] (-0.5,{-pi/2}) -- (1.5,{-pi/2});


\begin{scriptsize}
%point p
\coordinate [circle, fill=black, inner sep=0.7pt, label=0: {$\bar p$}] (p) at (1,0);
%label of \gamma
\coordinate [label=180: {$\bar\gamma$}] (p0) at (0,0);

%stacking triangles
\draw[smooth,samples=1000,domain=0:-0.57] plot[parametric] function{asinh((sin(t)*sinh(1.0))/sqrt(1-(sin(t))**(2)*(cosh(1.0))**(2)))+1,asin(sin(t)*cosh(1.0))} circle(0.7pt) node[anchor=east]{$\bar y_{-1}$};%om=1
\draw[smooth,samples=1000,domain=0:0.57] plot[parametric] function{asinh((sin(t)*sinh(-1.0))/sqrt(1-(sin(t))**(2)*(cosh(-1.0))**(2)))+1,asin(sin(t)*cosh(-1.0))} circle(0.7pt) node[anchor=east]{$\bar y_{1}$};%om=-1

\draw[smooth,samples=1000,domain=0:-1.19] plot[parametric] function{asinh((sin(t)*sinh(0.3))/sqrt(1-(sin(t))**(2)*(cosh(0.3))**(2)))+1,asin(sin(t)*cosh(0.3))} circle(0.7pt) node[anchor=east]{$\bar y_{-2}$};%om=0.3
\draw[smooth,samples=1000,domain=0:1.19] plot[parametric] function{asinh((sin(t)*sinh(-0.3))/sqrt(1-(sin(t))**(2)*(cosh(-0.3))**(2)))+1,asin(sin(t)*cosh(-0.3))} circle(0.7pt) node[anchor=east]{$\bar y_{2}$};%om=-0.3

\draw[smooth,samples=1000,domain=0:-1.44] plot[parametric] function{asinh((sin(t)*sinh(0.1))/sqrt(1-(sin(t))**(2)*(cosh(0.1))**(2)))+1,asin(sin(t)*cosh(0.1))} circle(0.7pt) node[anchor=east]{$\bar y_{-3}$};%om=0.1
\draw[smooth,samples=1000,domain=0:1.44] plot[parametric] function{asinh((sin(t)*sinh(-0.1))/sqrt(1-(sin(t))**(2)*(cosh(-0.1))**(2)))+1,asin(sin(t)*cosh(-0.1))} circle(0.7pt) node[anchor=east]{$\bar y_{3}$};%om=-0.1

\draw[dash pattern=on 1pt off 2pt] (1,-pi/2) -- (1,pi/2); %om=0
\end{scriptsize}

\end{tikzpicture}

